Decision Columns as an Index: Interpretable Embeddings for Explainable Entity Matching and Search

Business data systems must determine whether records refer to the same entity and retrieve records satisfying requests whose decisive properties are implicit. As agents act on these records, both tasks require auditable reasons. Dense embeddings perform well but offer opaque coordinates, cannot be filtered by meaning, and require corpus re-encoding to add new properties. We propose interpretable embeddings built from decision columns: each column stores a decision model's calibrated answer to a natural-language question, with outcomes yes, no, or not stated. A record's embedding is its answers across an ordered set of questions. Similarity decomposes exactly into per-question contributions, and new questions add coordinates without altering existing ones. On public product benchmarks, question-space retrieval matches dense candidate generation statistically in a retrieve-then-verify entity matcher, while providing exact explanations for accepted matches. Questions derived from retrieval failures triple mean reciprocal rank without re-encoding prior answers. For search, inferring the attributes of a suitable result outperforms encoding only the literal request, and combining question-space and dense scores improves retrieval, though not at our prespecified confidence threshold. A single small neural network predicts the full interpretable vector from an existing dense embedding, enabling corpus backfilling from a few thousand labeled rows at roughly 1/200 the cost. We position interpretable embeddings as a complementary, readable retrieval channel for explaining matches, filtering on attributes, and extending indexes as failures expose missing facts.

==> data/fig_cost.csv <==
corpus,sample,budget,lanes,teacher_rows,routed_rows,teacher_only_usd,teacher_only_hours,backfill_teacher_usd,backfill_cpu_usd,backfill_usd,backfill_hours,backfill_cpu_seconds,savings_factor,time_savings_factor,break_even_corpus,expected_r2_macro,expected_cosine
10000,1000,0.0,1,1000,0,2.07127,7.59985,0.20713,0.00168,0.20881,0.7712,40.35883,9.91947,9.85463,1008.05532,0.4933,0.8319
10000,1000,0.0,10,1000,0,2.07127,0.75998,0.20713,0.00168,0.20881,0.08721,40.35883,9.91947,8.7145,1008.05532,0.4933,0.8319
10000,1000,0.02,1,1180,180,2.07127,7.59985,0.24441,0.00203,0.24644,0.91031,48.70183,8.40479,8.34863,1008.22128,0.50276,0.83532
10000,1000,0.02,10,1180,180,2.07127,0.75998,0.24441,0.00203,0.24644,0.10321,48.70183,8.40479,7.36373,1008.22128,0.50276,0.83532
10000,1000,0.05,1,1450,450,2.07127,7.59985,0.30033,0.00203,0.30236,1.11551,48.70183,6.85027,6.81291,1008.48095,0.51583,0.8398
10000,1000,0.05,10,1450,450,2.07127,0.75998,0.30033,0.00203,0.30236,0.12373,48.70183,6.85027,6.14248,1008.48095,0.51583,0.8398
10000,5000,0.0,1,5000,0,2.07127,7.59985,1.03563,0.0058,1.04143,3.83857,139.11846,1.98887,1.97987,5027.9507,0.6752,0.8959
10000,5000,0.0,10,5000,0,2.07127,0.75998,1.03563,0.0058,1.04143,0.41864,139.11846,1.98887,1.81538,5027.9507,0.6752,0.8959
10000,5000,0.02,1,5100,100,2.07127,7.59985,1.05635,0.00599,1.06234,3.91585,143.75346,1.94973,1.94079,5028.52655,0.68466,0.89932
10000,5000,0.02,10,5100,100,2.07127,0.75998,1.05635,0.00599,1.06234,0.42752,143.75346,1.94973,1.77764,5028.52655,0.68466,0.89932
10000,5000,0.05,1,5250,250,2.07127,7.59985,1.08741,0.00599,1.0934,4.02985,143.75346,1.89433,1.88589,5029.42757,0.69773,0.9038
10000,5000,0.05,10,5250,250,2.07127,0.75998,1.08741,0.00599,1.0934,0.43892,143.75346,1.89433,1.73147,5029.42757,0.69773,0.9038
100000,1000,0.0,1,1000,0,20.71266,75.99846,0.20713,0.00181,0.20894,0.77207,43.51711,99.13218,98.43433,1008.05532,0.4933,0.8319
100000,1000,0.0,10,1000,0,20.71266,7.59985,0.20713,0.00181,0.20894,0.08809,43.51711,99.13218,86.27703,1008.05532,0.4933,0.8319
100000,1000,0.02,1,2980,1980,20.71266,75.99846,0.61724,0.00564,0.62287,2.30233,135.29011,33.25335,33.0093,1008.22128,0.50276,0.83532
100000,1000,0.02,10,2980,1980,20.71266,7.59985,0.61724,0.00564,0.62287,0.26406,135.29011,33.25335,28.78119,1008.22128,0.50276,0.83532
100000,1000,0.05,1,5950,4950,20.71266,75.99846,1.2324,0.00564,1.23804,4.55949,135.29011,16.7302,16.6682,1008.48095,0.51583,0.8398
100000,1000,0.05,10,5950,4950,20.71266,7.59985,1.2324,0.00564,1.23804,0.48977,135.29011,16.7302,15.51713,1008.48095,0.51583,0.8398
100000,5000,0.0,1,5000,0,20.71266,75.99846,1.03563,0.00593,1.04156,3.83944,142.27674,19.88617,19.79413,5027.9507,0.6752,0.8959
100000,5000,0.0,10,5000,0,20.71266,7.59985,1.03563,0.00593,1.04156,0.41951,142.27674,19.88617,18.11585,5027.9507,0.6752,0.8959
100000,5000,0.02,1,6900,1900,20.71266,75.99846,1.42917,0.0096,1.43877,5.30788,230.34174,14.39608,14.31805,5028.52655,0.68466,0.89932
100000,5000,0.02,10,6900,1900,20.71266,7.59985,1.42917,0.0096,1.43877,0.58837,230.34174,14.39608,12.91671,5028.52655,0.68466,0.89932
100000,5000,0.05,1,9750,4750,20.71266,75.99846,2.01948,0.0096,2.02908,7.47383,230.34174,10.2079,10.1686,5029.42757,0.69773,0.9038
100000,5000,0.05,10,9750,4750,20.71266,7.59985,2.01948,0.0096,2.02908,0.80497,230.34174,10.2079,9.44117,5029.42757,0.69773,0.9038
100000,20000,0.0,1,20000,0,20.71266,75.99846,4.14253,0.01142,4.15396,15.27585,274.16136,4.98625,4.97507,20054.58737,0.7387,0.9175
100000,20000,0.0,10,20000,0,20.71266,7.59985,4.14253,0.01142,4.15396,1.59613,274.16136,4.98625,4.76143,20054.58737,0.7387,0.9175
100000,20000,0.02,1,21600,1600,20.71266,75.99846,4.47393,0.01451,4.48845,16.51242,348.32136,4.61466,4.6025,20055.71201,0.74816,0.92092
100000,20000,0.02,10,21600,1600,20.71266,7.59985,4.47393,0.01451,4.48845,1.73832,348.32136,4.61466,4.37194,20055.71201,0.74816,0.92092
100000,20000,0.05,1,24000,4000,20.71266,75.99846,4.97104,0.01451,4.98555,18.33639,348.32136,4.15454,4.14468,20057.47169,0.76123,0.9254
100000,20000,0.05,10,24000,4000,20.71266,7.59985,4.97104,0.01451,4.98555,1.92072,348.32136,4.15454,3.95677,20057.47169,0.76123,0.9254
1000000,1000,0.0,1,1000,0,207.1266,759.98456,0.20713,0.00313,0.21026,0.78085,75.09994,985.11734,973.28397,1008.05532,0.4933,0.8319
1000000,1000,0.0,10,1000,0,207.1266,75.99846,0.20713,0.00313,0.21026,0.09686,75.09994,985.11734,784.62533,1008.05532,0.4933,0.8319
1000000,1000,0.02,1,20980,19980,207.1266,759.98456,4.34552,0.04172,4.38723,16.22258,1001.17294,47.21123,46.84733,1008.22128,0.50276,0.83532
1000000,1000,0.02,10,20980,19980,207.1266,75.99846,4.34552,0.04172,4.38723,1.87255,1001.17294,47.21123,40.58552,1008.22128,0.50276,0.83532
1000000,1000,0.05,1,50950,49950,207.1266,759.98456,10.5531,0.04172,10.59482,38.99932,1001.17294,19.54981,19.48712,1008.48095,0.51583,0.8398
1000000,1000,0.05,10,50950,49950,207.1266,75.99846,10.5531,0.04172,10.59482,4.15022,1001.17294,19.54981,18.31189,1008.48095,0.51583,0.8398
1000000,5000,0.0,1,5000,0,207.1266,759.98456,1.03563,0.00724,1.04288,3.84822,173.85957,198.61074,197.49004,5027.9507,0.6752,0.8959
1000000,5000,0.0,10,5000,0,207.1266,75.99846,1.03563,0.00724,1.04288,0.42829,173.85957,198.61074,177.44766,5027.9507,0.6752,0.8959
1000000,5000,0.02,1,24900,19900,207.1266,759.98456,5.15745,0.04568,5.20313,19.22812,1096.22457,39.80809,39.52464,5028.52655,0.68466,0.89932
1000000,5000,0.02,10,24900,19900,207.1266,75.99846,5.15745,0.04568,5.20313,2.19687,1096.22457,39.80809,34.594,5028.52655,0.68466,0.89932
1000000,5000,0.05,1,54750,49750,207.1266,759.98456,11.34018,0.04568,11.38586,41.91366,1096.22457,18.19157,18.13214,5029.42757,0.69773,0.9038
1000000,5000,0.05,10,54750,49750,207.1266,75.99846,11.34018,0.04568,11.38586,4.46542,1096.22457,18.19157,17.01932,5029.42757,0.69773,0.9038
1000000,20000,0.0,1,20000,0,207.1266,759.98456,4.14253,0.01274,4.15527,15.28462,305.74419,49.84671,49.72218,20054.58737,0.7387,0.9175
1000000,20000,0.0,10,20000,0,207.1266,75.99846,4.14253,0.01274,4.15527,1.6049,305.74419,49.84671,47.35407,20054.58737,0.7387,0.9175
1000000,20000,0.02,1,39600,19600,207.1266,759.98456,8.20221,0.05059,8.25281,30.43267,1214.20419,25.09772,24.97266,20055.71201,0.74816,0.92092
1000000,20000,0.02,10,39600,19600,207.1266,75.99846,8.20221,0.05059,8.25281,3.34682,1214.20419,25.09772,22.70768,20055.71201,0.74816,0.92092
1000000,20000,0.05,1,69000,49000,207.1266,759.98456,14.29174,0.05059,14.34233,52.77621,1214.20419,14.44163,14.40013,20057.47169,0.76123,0.9254
1000000,20000,0.05,10,69000,49000,207.1266,75.99846,14.29174,0.05059,14.34233,5.58117,1214.20419,14.44163,13.61693,20057.47169,0.76123,0.9254
10000000,1000,0.0,1,1000,0,2071.26596,7599.84565,0.20713,0.01629,0.22342,0.86858,390.9282,9270.92384,8749.77896,1008.05532,0.4933,0.8319
10000000,1000,0.0,10,1000,0,2071.26596,759.98456,0.20713,0.01629,0.22342,0.18459,390.9282,9270.92384,4117.1576,1008.05532,0.4933,0.8319
10000000,1000,0.02,1,200980,199980,2071.26596,7599.84565,41.6283,0.4025,42.0308,155.42503,9660.0012,49.27971,48.89718,1008.22128,0.50276,0.83532
10000000,1000,0.02,10,200980,199980,2071.26596,759.98456,41.6283,0.4025,42.0308,17.9575,9660.0012,49.27971,42.32128,1008.22128,0.50276,0.83532
10000000,1000,0.05,1,500950,499950,2071.26596,7599.84565,103.76007,0.4025,104.16257,383.3976,9660.0012,19.88494,19.82236,1008.48095,0.51583,0.8398
10000000,1000,0.05,10,500950,499950,2071.26596,759.98456,103.76007,0.4025,104.16257,40.75476,9660.0012,19.88494,18.64775,1008.48095,0.51583,0.8398
10000000,5000,0.0,1,5000,0,2071.26596,7599.84565,1.03563,0.0204,1.05604,3.93595,489.68783,1961.35805,1930.88099,5027.9507,0.6752,0.8959
10000000,5000,0.0,10,5000,0,2071.26596,759.98456,1.03563,0.0204,1.05604,0.51602,489.68783,1961.35805,1472.7907,5027.9507,0.6752,0.8959
10000000,5000,0.02,1,204900,199900,2071.26596,7599.84565,42.44024,0.40646,42.8467,158.43057,9755.05283,48.34132,47.96956,5028.52655,0.68466,0.89932
10000000,5000,0.02,10,204900,199900,2071.26596,759.98456,42.44024,0.40646,42.8467,18.28182,9755.05283,48.34132,41.57051,5028.52655,0.68466,0.89932
10000000,5000,0.05,1,504750,499750,2071.26596,7599.84565,104.54715,0.40646,104.95361,386.31195,9755.05283,19.73506,19.67282,5029.42757,0.69773,0.9038
10000000,5000,0.05,10,504750,499750,2071.26596,759.98456,104.54715,0.40646,104.95361,41.06996,9755.05283,19.73506,18.50463,5029.42757,0.69773,0.9038
10000000,20000,0.0,1,20000,0,2071.26596,7599.84565,4.14253,0.0259,4.16843,15.37235,621.57245,496.89345,494.3841,20054.58737,0.7387,0.9175
10000000,20000,0.0,10,20000,0,2071.26596,759.98456,4.14253,0.0259,4.16843,1.69263,621.57245,496.89345,448.99677,20054.58737,0.7387,0.9175
10000000,20000,0.02,1,219600,199600,2071.26596,7599.84565,45.485,0.41138,45.89638,169.63512,9873.03245,45.12918,44.80113,20055.71201,0.74816,0.92092
10000000,20000,0.02,10,219600,199600,2071.26596,759.98456,45.485,0.41138,45.89638,19.43177,9873.03245,45.12918,39.11041,20055.71201,0.74816,0.92092
10000000,20000,0.05,1,519000,499000,2071.26596,7599.84565,107.4987,0.41138,107.91008,397.1745,9873.03245,19.19437,19.13478,20057.47169,0.76123,0.9254
10000000,20000,0.05,10,519000,499000,2071.26596,759.98456,107.4987,0.41138,107.91008,42.18571,9873.03245,19.19437,18.01521,20057.47169,0.76123,0.9254
100000000,1000,0.0,1,1000,0,20712.65964,75998.45649,0.20713,0.14788,0.35501,1.74588,3549.21079,58343.81427,43530.26036,1008.05532,0.4933,0.8319
100000000,1000,0.0,10,1000,0,20712.65964,7599.84565,0.20713,0.14788,0.35501,1.06189,3549.21079,58343.81427,7156.9025,1008.05532,0.4933,0.8319
100000000,1000,0.02,1,2000980,1999980,20712.65964,75998.45649,414.45618,4.01035,418.46652,1547.44955,96248.28379,49.49658,49.11207,1008.22128,0.50276,0.83532
100000000,1000,0.02,10,2000980,1999980,20712.65964,7599.84565,414.45618,4.01035,418.46652,178.80703,96248.28379,49.49658,42.50306,1008.22128,0.50276,0.83532
100000000,1000,0.05,1,5000950,4999950,20712.65964,75998.45649,1035.82975,4.01035,1039.8401,3827.38044,96248.28379,19.91908,19.85652,1008.48095,0.51583,0.8398
100000000,1000,0.05,10,5000950,4999950,20712.65964,7599.84565,1035.82975,4.01035,1039.8401,406.80012,96248.28379,19.91908,18.68201,1008.48095,0.51583,0.8398
100000000,5000,0.0,1,5000,0,20712.65964,75998.45649,1.03563,0.152,1.18763,4.81325,3647.97042,17440.30475,15789.43312,5027.9507,0.6752,0.8959
100000000,5000,0.0,10,5000,0,20712.65964,7599.84565,1.03563,0.152,1.18763,1.39332,3647.97042,17440.30475,5454.49705,5027.9507,0.6752,0.8959
100000000,5000,0.02,1,2004900,1999900,20712.65964,75998.45649,415.26811,4.01431,419.28242,1550.45509,96343.33542,49.40026,49.01687,5028.52655,0.68466,0.89932
100000000,5000,0.02,10,2004900,1999900,20712.65964,7599.84565,415.26811,4.01431,419.28242,179.13134,96343.33542,49.40026,42.42611,5028.52655,0.68466,0.89932
100000000,5000,0.05,1,5004750,4999750,20712.65964,75998.45649,1036.61683,4.01431,1040.63114,3830.29479,96343.33542,19.90394,19.84141,5029.42757,0.69773,0.9038
100000000,5000,0.05,10,5004750,4999750,20712.65964,7599.84565,1036.61683,4.01431,1040.63114,407.11531,96343.33542,19.90394,18.66755,5029.42757,0.69773,0.9038
100000000,20000,0.0,1,20000,0,20712.65964,75998.45649,4.14253,0.15749,4.30003,16.24965,3779.85504,4816.86859,4676.92853,20054.58737,0.7387,0.9175
100000000,20000,0.0,10,20000,0,20712.65964,7599.84565,4.14253,0.15749,4.30003,2.56993,3779.85504,4816.86859,2957.22024,20054.58737,0.7387,0.9175
100000000,20000,0.02,1,2019600,1999600,20712.65964,75998.45649,418.31287,4.01922,422.3321,1561.65964,96461.31504,49.04354,48.66519,20055.71201,0.74816,0.92092
100000000,20000,0.02,10,2019600,1999600,20712.65964,7599.84565,418.31287,4.01922,422.3321,180.28129,96461.31504,49.04354,42.15549,20055.71201,0.74816,0.92092
100000000,20000,0.05,1,5019000,4999000,20712.65964,75998.45649,1039.56839,4.01922,1043.58761,3841.15734,96461.31504,19.84755,19.7853,20057.47169,0.76123,0.9254
100000000,20000,0.05,10,5019000,4999000,20712.65964,7599.84565,1039.56839,4.01922,1043.58761,408.23106,96461.31504,19.84755,18.61653,20057.47169,0.76123,0.9254


==> data/fig_learning_curve.csv <==
pairs,k,N,train_rows,seeds,choices,mlp_r2_macro,mlp_r2_macro_sd,ridge_r2_macro,ridge_r2_macro_sd,mlp_r2_micro,ridge_r2_micro,mlp_cosine,ridge_cosine
stark-v1,32,100,90.0,3,"{""chosen"": 3}",0.0952,0.009,0.3204,0.0024,0.1468,0.3642,0.6844,0.7658
stark-v1,32,250,225.0,3,"{""chosen"": 3}",0.246,0.0072,0.4289,0.0032,0.294,0.4688,0.7463,0.8088
stark-v1,32,500,450.0,3,"{""chosen"": 3}",0.3864,0.0133,0.4928,0.0042,0.4263,0.529,0.7954,0.8326
stark-v1,32,1000,900.0,3,"{""chosen"": 3}",0.4933,0.0101,0.5378,0.0028,0.5272,0.5711,0.8319,0.849
stark-v1,32,2000,1800.0,3,"{""chosen"": 3}",0.5555,0.0162,0.5724,0.0013,0.5875,0.6035,0.8537,0.8614
stark-v1,32,5000,4500.0,3,"{""chosen"": 3}",0.6752,0.0015,0.6071,0.0009,0.7021,0.636,0.8959,0.8737
stark-v1,32,10000,9000.0,3,"{""chosen"": 3}",0.7101,0.0014,0.6311,0.0003,0.7348,0.6586,0.908,0.8819
stark-v1,32,20000,18000.0,3,"{""chosen"": 3}",0.7387,0.0009,0.644,0.0002,0.7613,0.6706,0.9175,0.8862
stark-v1,32,all,19826.0,3,"{""chosen"": 3}",0.7422,0.0008,0.6452,0.0001,0.7647,0.6717,0.9189,0.8866
stark-i64,64,100,90.0,1,"{""chosen"": 1}",-1.7285,,0.2716,,-0.9224,0.3442,0.5261,0.8642
stark-i64,64,250,225.0,1,"{""chosen"": 1}",-0.1987,,0.4011,,-0.0335,0.4552,0.7893,0.8883
stark-i64,64,500,450.0,1,"{""chosen"": 1}",0.346,,0.48,,0.3932,0.5279,0.8746,0.9042
stark-i64,64,1000,900.0,1,"{""chosen"": 1}",0.449,,0.5285,,0.4871,0.5738,0.8949,0.9139
stark-i64,64,2000,1800.0,1,"{""chosen"": 1}",0.5739,,0.5654,,0.5946,0.6076,0.9178,0.9211
stark-i64,64,5000,4500.0,1,"{""chosen"": 1}",0.691,,0.605,,0.7039,0.6435,0.9406,0.9287
stark-i64,64,10000,9000.0,1,"{""chosen"": 1}",0.7427,,0.6301,,0.7521,0.6658,0.9504,0.9332
stark-i64,64,20000,18000.0,1,"{""chosen"": 1}",0.7722,,0.6434,,0.7792,0.6774,0.956,0.9356
stark-i64,64,all,19826.0,1,"{""chosen"": 1}",0.7743,,0.6447,,0.7803,0.6784,0.9563,0.9358
wdc-round1,32,100,86.3333,3,"{""chosen"": 3}",-1.1271,0.4417,0.0144,0.0522,-0.252,0.2207,0.8435,0.8989
wdc-round1,32,250,221.6667,3,"{""chosen"": 3}",-0.5965,0.3281,0.1904,0.0456,-0.1151,0.3987,0.8593,0.9231
wdc-round1,32,500,447.3333,3,"{""chosen"": 3}",-0.2034,0.206,0.316,0.0427,0.0374,0.5547,0.8799,0.9442
wdc-round1,32,1000,896.6667,3,"{""chosen"": 3}",0.0841,0.2317,0.4124,0.0416,0.2746,0.649,0.909,0.9563
wdc-round1,32,2000,1795.6667,3,"{""chosen"": 3}",0.4755,0.029,0.4719,0.0424,0.6398,0.7222,0.9552,0.9658
wdc-round1,32,5000,4498.3333,3,"{""chosen"": 3}",0.7149,0.0383,0.502,0.0106,0.8682,0.7788,0.9838,0.9728
wdc-round1,32,all,4621.6667,3,"{""chosen"": 3}",0.7069,0.0174,0.4964,0.0171,0.8687,0.7797,0.9839,0.973


==> data/fig_per_dim_r2.csv <==
pairs,dimension,mlp_r2,ridge_r2,mlp_minus_ridge,mlp_pearson,mlp_auroc,prevalence,variance,strong_share
stark-v1,productkind,0.9115,0.8227,0.0888,0.9557,0.9781,0.4823,0.6009,0.7294
stark-v1,sportactivity,0.7526,0.602,0.1506,0.8686,0.9451,0.7305,0.3277,0.6505
stark-v1,sportswear,0.9634,0.9046,0.0588,0.9816,0.9989,0.2801,0.6901,0.9555
stark-v1,fanmerch,0.9661,0.8985,0.0676,0.983,0.9993,0.1965,0.5924,0.9807
stark-v1,cycling,0.9011,0.7964,0.1047,0.9504,0.9838,0.0815,0.2662,0.982
stark-v1,camping,0.8933,0.8185,0.0748,0.9452,0.9915,0.1237,0.2908,0.9162
stark-v1,golfing,0.9234,0.8131,0.1103,0.964,0.9972,0.061,0.1946,0.9861
stark-v1,watersports,0.9313,0.842,0.0893,0.9652,0.9937,0.143,0.4201,0.9763
stark-v1,outdooruse,0.9139,0.82,0.0939,0.956,0.9901,0.6906,0.4457,0.7603
stark-v1,audience,0.7505,0.6527,0.0978,0.8674,0.9447,0.2816,0.3576,0.4694
stark-v1,professional,0.6129,0.4835,0.1294,0.7838,0.9202,0.1209,0.1793,0.6469
stark-v1,equipment,0.9008,0.7448,0.156,0.9492,0.9854,0.258,0.516,0.8295
stark-v1,accessory,0.8758,0.7745,0.1013,0.9364,0.9835,0.3014,0.5205,0.7986
stark-v1,protective,0.8712,0.7455,0.1257,0.9341,0.9875,0.171,0.3275,0.8284
stark-v1,textile,0.8633,0.7703,0.093,0.9294,0.9898,0.4025,0.6523,0.787
stark-v1,metalbuild,0.8112,0.6841,0.1271,0.9028,0.9788,0.2197,0.4523,0.8056
stark-v1,leather,0.6999,0.506,0.1939,0.837,0.962,0.0463,0.1669,0.8351
stark-v1,sizeclass,0.6255,0.5366,0.0889,0.7943,0.9097,0.6662,0.498,0.7927
stark-v1,smallsize,0.5478,0.4745,0.0733,0.7425,0.8916,0.1517,0.2697,0.758
stark-v1,largesize,0.4381,0.3512,0.0869,0.6663,0.868,0.0841,0.1688,0.8449
stark-v1,capacity,0.788,0.6709,0.1171,0.8892,0.9661,0.1556,0.3526,0.8542
stark-v1,compatibility,0.7388,0.6596,0.0792,0.8601,0.9433,0.3315,0.3934,0.7042
stark-v1,insulated,0.8216,0.6798,0.1418,0.9068,0.9844,0.0936,0.2403,0.9169
stark-v1,breathable,0.7914,0.694,0.0974,0.8901,0.9646,0.1615,0.3608,0.7377
stark-v1,durable,0.403,0.4206,-0.0176,0.644,0.8412,0.4684,0.3577,0.4594
stark-v1,comfortable,0.565,0.5509,0.0141,0.7563,0.8969,0.4264,0.3357,0.4357
stark-v1,visibility,0.6585,0.5357,0.1228,0.8163,0.9339,0.0939,0.1817,0.7788
stark-v1,goodfit,0.4254,0.4109,0.0145,0.6597,0.8438,0.3845,0.3487,0.5458
stark-v1,multiitem,0.6511,0.5394,0.1117,0.8105,0.931,0.1952,0.3887,0.7958
stark-v1,reviewreliable,0.3634,0.4092,-0.0458,0.6218,0.8209,0.7575,0.4606,0.8447
stark-v1,synthetic,0.6573,0.4529,0.2044,0.8111,0.9014,0.3549,0.4194,0.5195
stark-v1,safetyfeature,0.6776,0.5795,0.0981,0.8237,0.9199,0.3683,0.4454,0.6548
stark-i64,productkind,0.9058,0.8227,0.0831,0.9524,0.9799,0.4823,0.6009,0.7294
stark-i64,sportactivity,0.7325,0.602,0.1305,0.8575,0.9439,0.7305,0.3277,0.6505
stark-i64,sportswear,0.9611,0.9046,0.0565,0.9807,0.9986,0.2801,0.6901,0.9555
stark-i64,fanmerch,0.9562,0.8985,0.0577,0.9788,0.9993,0.1965,0.5924,0.9807
stark-i64,cycling,0.9008,0.7964,0.1044,0.9531,0.9868,0.0815,0.2662,0.982
stark-i64,camping,0.8961,0.8185,0.0776,0.947,0.9933,0.1237,0.2908,0.9162
stark-i64,golfing,0.92,0.8131,0.1069,0.9594,0.9909,0.061,0.1946,0.9861
stark-i64,watersports,0.9151,0.842,0.0731,0.9608,0.9956,0.143,0.4201,0.9763
stark-i64,outdooruse,0.8932,0.82,0.0732,0.9465,0.9879,0.6906,0.4457,0.7603
stark-i64,audience,0.7597,0.6527,0.107,0.8728,0.9402,0.2816,0.3576,0.4694
stark-i64,professional,0.6123,0.4835,0.1288,0.7861,0.9183,0.1209,0.1793,0.6469
stark-i64,equipment,0.8856,0.7448,0.1408,0.9425,0.9849,0.258,0.516,0.8295
stark-i64,accessory,0.8685,0.7745,0.094,0.9321,0.9831,0.3014,0.5205,0.7986
stark-i64,protective,0.8547,0.7455,0.1092,0.9277,0.9839,0.171,0.3275,0.8284
stark-i64,textile,0.8413,0.7703,0.071,0.9176,0.9881,0.4025,0.6523,0.787
stark-i64,metalbuild,0.8066,0.6841,0.1225,0.9,0.9826,0.2197,0.4523,0.8056
stark-i64,leather,0.6847,0.506,0.1787,0.829,0.9568,0.0463,0.1669,0.8351
stark-i64,sizeclass,0.6029,0.5366,0.0663,0.777,0.9019,0.6662,0.498,0.7927
stark-i64,smallsize,0.5247,0.4745,0.0502,0.7246,0.895,0.1517,0.2697,0.758
stark-i64,largesize,0.4269,0.3512,0.0757,0.6549,0.8706,0.0841,0.1688,0.8449
stark-i64,capacity,0.7786,0.6709,0.1077,0.8835,0.9637,0.1556,0.3526,0.8542
stark-i64,compatibility,0.7266,0.6596,0.067,0.8526,0.9407,0.3315,0.3934,0.7042
stark-i64,insulated,0.8026,0.6798,0.1228,0.8998,0.9817,0.0936,0.2403,0.9169
stark-i64,breathable,0.7812,0.694,0.0872,0.8841,0.9631,0.1615,0.3608,0.7377
stark-i64,durable,0.3987,0.4206,-0.0219,0.6319,0.8371,0.4684,0.3577,0.4594
stark-i64,comfortable,0.5614,0.5509,0.0105,0.7503,0.8924,0.4264,0.3357,0.4357
stark-i64,visibility,0.6446,0.5357,0.1089,0.806,0.9365,0.0939,0.1817,0.7788
stark-i64,goodfit,0.434,0.4109,0.0231,0.6596,0.8426,0.3845,0.3487,0.5458
stark-i64,multiitem,0.6211,0.5394,0.0817,0.7921,0.9256,0.1952,0.3887,0.7958
stark-i64,reviewreliable,0.3866,0.4092,-0.0226,0.6235,0.833,0.7575,0.4606,0.8447
stark-i64,synthetic,0.6285,0.4529,0.1756,0.7944,0.8909,0.3549,0.4194,0.5195
stark-i64,safetyfeature,0.6582,0.5795,0.0787,0.8118,0.9168,0.3683,0.4454,0.6548
stark-i64,topgarment,0.9563,0.8293,0.127,0.9784,0.9994,0.126,0.4057,0.9835
stark-i64,men,0.8054,0.7318,0.0736,0.8983,0.9734,0.1469,0.4187,0.866
stark-i64,baseball,0.8781,0.7961,0.082,0.9386,0.9866,0.0828,0.287,0.9864
stark-i64,bottomgarment,0.918,0.695,0.223,0.9598,0.9993,0.046,0.1644,0.9843
stark-i64,kids,0.7768,0.7134,0.0634,0.8816,0.9645,0.1021,0.3364,0.9617
stark-i64,running,0.7786,0.6306,0.148,0.8826,0.9878,0.036,0.1263,0.9905
stark-i64,electronic,0.8106,0.6535,0.1571,0.9004,0.9823,0.0666,0.2164,0.9792
stark-i64,footwear,0.8333,0.5777,0.2556,0.9175,0.9932,0.0224,0.0798,0.9866
stark-i64,soccer,0.6932,0.4069,0.2863,0.843,0.9615,0.0118,0.0463,0.9977
stark-i64,football,0.9078,0.8233,0.0845,0.9556,0.9947,0.1278,0.4143,0.9835
stark-i64,firearm,0.9341,0.8492,0.0849,0.9676,0.9947,0.1008,0.344,0.9874
stark-i64,consumable,0.7457,0.5304,0.2153,0.8646,0.9794,0.061,0.1561,0.9396
stark-i64,bagpack,0.8637,0.7719,0.0918,0.9312,0.9922,0.0589,0.1849,0.9666
stark-i64,handwear,0.9145,0.7393,0.1752,0.957,0.9951,0.0319,0.1161,0.992
stark-i64,striker,0.8587,0.4956,0.3631,0.9268,0.9967,0.0229,0.0778,0.9889
stark-i64,skate,0.8767,0.6914,0.1853,0.9393,0.9916,0.0355,0.1282,0.9915
stark-i64,storage,0.7847,0.6527,0.132,0.8887,0.98,0.0905,0.233,0.9285
stark-i64,rubberfoam,0.6259,0.4685,0.1574,0.7943,0.9374,0.0746,0.2521,0.6952
stark-i64,strength,0.8529,0.6892,0.1637,0.9276,0.9929,0.0365,0.1119,0.9699
stark-i64,winter,0.8406,0.6035,0.2371,0.9218,0.9676,0.0342,0.1174,0.992
stark-i64,hunting,0.8015,0.5957,0.2058,0.9013,0.9861,0.0538,0.1581,0.9776
stark-i64,ball,0.8716,0.564,0.3076,0.9374,0.9911,0.0278,0.099,0.9941
stark-i64,basketball,0.8184,0.6833,0.1351,0.9083,0.9867,0.0435,0.1551,0.9825
stark-i64,tableware,0.8807,0.687,0.1937,0.9407,0.9958,0.0306,0.0966,0.9874
stark-i64,college,0.9387,0.8063,0.1324,0.9714,0.9954,0.0586,0.2149,0.9964
stark-i64,headwear,0.9228,0.7275,0.1953,0.9621,0.9926,0.0422,0.1509,0.9918
stark-i64,adjustable,0.6295,0.4936,0.1359,0.7935,0.9226,0.1749,0.3708,0.6862
stark-i64,equestrian,0.2799,0.0912,0.1887,0.5438,0.8314,0.0044,0.016,0.9992
stark-i64,fittedcase,0.7989,0.6128,0.1861,0.8945,0.9826,0.0898,0.2255,0.9226
stark-i64,swimming,0.8685,0.7208,0.1477,0.9353,0.9921,0.0556,0.1852,0.9794
stark-i64,licensed,0.8278,0.7297,0.0981,0.9106,0.9868,0.126,0.4179,0.9907
stark-i64,onepiece,0.8658,0.5523,0.3135,0.9359,0.996,0.019,0.0642,0.9887
wdc-round1,pcpart,0.9283,0.8924,0.0359,0.9645,0.9898,0.5913,0.6987,0.8197
wdc-round1,storagekind,0.9363,0.9184,0.0179,0.9708,0.9977,0.1902,0.5763,0.9617
wdc-round1,memorykind,0.9057,0.7987,0.107,0.9642,1.0,0.0459,0.1703,0.9989
wdc-round1,printingkind,0.9231,0.8734,0.0497,0.9729,0.9998,0.1016,0.3371,0.9934
wdc-round1,imagingkind,0.8995,0.8485,0.051,0.9603,0.9973,0.1235,0.3076,0.9399
wdc-round1,audiokind,0.9209,0.9136,0.0073,0.9819,1.0,0.0929,0.3289,1.0
wdc-round1,cyclingkind,0.8588,0.7495,0.1093,0.9378,0.9993,0.0546,0.1845,0.9913
wdc-round1,watchkind,0.9143,0.8703,0.044,0.9664,0.9993,0.0743,0.2631,1.0
wdc-round1,networkkind,0.8874,0.866,0.0214,0.9588,0.9999,0.1082,0.3415,0.9945
wdc-round1,consumablekind,0.8815,0.8235,0.058,0.9449,0.9924,0.1377,0.3763,0.9224
wdc-round1,powerkind,0.8858,0.796,0.0898,0.9681,1.0,0.0317,0.1033,0.9956
wdc-round1,pcenclosure,0.9075,0.7506,0.1569,0.9601,1.0,0.0339,0.1279,1.0
wdc-round1,processor,0.9454,0.8507,0.0947,0.9826,1.0,0.0426,0.1584,1.0
wdc-round1,monitor,0.9248,0.5179,0.4069,0.9808,,0.0098,0.0389,1.0
wdc-round1,memorycard,0.9217,0.5609,0.3608,0.9684,1.0,0.0109,0.0431,1.0
wdc-round1,usbinterface,0.6992,0.6923,0.0069,0.8442,0.973,0.1377,0.3559,0.6426
wdc-round1,capacityhigh,0.7722,0.7124,0.0598,0.8812,0.9945,0.1475,0.284,0.4842
wdc-round1,ramgeneration,0.5738,0.1052,0.4686,0.776,0.8266,0.0874,0.0569,0.0514
wdc-round1,ramdesktop,0.7922,0.699,0.0932,0.9291,0.9997,0.0448,0.119,0.9836
wdc-round1,ramkit,0.1102,-0.0859,0.1961,0.4795,,0.0077,0.0381,0.9847
wdc-round1,sata,0.736,0.6187,0.1173,0.8801,0.995,0.0481,0.1542,0.9574
wdc-round1,m2drive,0.7511,0.4902,0.2609,0.8668,0.9991,0.024,0.0629,0.9716
wdc-round1,am4socket,0.8108,0.6011,0.2097,0.9231,0.9934,0.0208,0.0679,0.9902
wdc-round1,integratedgraphics,0.0221,-0.0495,0.0716,0.253,,0.0055,0.0156,0.0251
wdc-round1,temperedglass,0.843,0.7324,0.1106,0.9225,0.9678,0.0383,0.0373,0.035
wdc-round1,wireless,0.7151,0.5936,0.1215,0.8596,0.9756,0.0557,0.1447,0.8426
wdc-round1,duplex,-0.0725,-0.6852,0.6127,0.2121,,0.0,0.0025,0.0022
wdc-round1,laser,0.7076,0.6164,0.0912,0.9051,1.0,0.035,0.1208,0.977
wdc-round1,instaxsquare,-0.1646,-1.2247,1.0601,0.2752,,0.0,0.0068,0.9989
wdc-round1,guitargauge,0.0486,-0.3367,0.3853,0.408,,0.0,0.0036,1.0
wdc-round1,watchchrono,0.425,0.1981,0.2269,0.7224,,0.0098,0.0495,0.9464
wdc-round1,watchautomatic,0.704,0.5357,0.1683,0.8642,0.997,0.0262,0.0861,0.988


==> data/fig_per_dim_r2_hist.csv <==
pairs,model,dims,mean,median,min,max,n_below_0.5,<0,0-0.3,0.3-0.5,0.5-0.7,0.7-0.8,0.8-0.9,>=0.9
stark-v1,mlp,32,0.7405,0.7703,0.3634,0.9661,4,0,0,4,9,5,6,8
stark-v1,ridge,32,0.6452,0.6653,0.3512,0.9046,7,0,0,7,13,5,6,1
stark-i64,mlp,64,0.7739,0.8145,0.2799,0.9611,5,0,1,4,12,10,24,13
stark-i64,ridge,64,0.6447,0.6754,0.0912,0.9046,12,0,1,11,28,13,10,1
wdc-round1,mlp,32,0.6911,0.8269,-0.1646,0.9454,6,2,3,1,2,7,7,10
wdc-round1,ridge,32,0.5076,0.6956,-1.2247,0.9184,8,5,2,1,9,6,7,2


==> data/fig_topics_compare.csv <==
dataset,result_index,algorithm,k,auto_k,objective_mean,objective_std,seconds_1thread,stability_ari,empty_clusters_mean,splits_mean,ref_nmi,ref_ari,ref_purity
stark-v1,0,e-means,8,True,7.54403,0.0774,0.062,0.7667,0.0,0.0,0.4206,0.07327,0.1322
stark-v1,1,e-means-1epoch,8,True,7.60376,0.0705,0.0217,0.6247,0.0,0.0,0.4163,0.07469,0.1287
stark-v1,2,kmeans-n1,8,True,7.47266,0.0245,0.113,0.7898,0.0,,0.4244,0.07624,0.1392
stark-v1,3,kmeans-n10,8,True,7.44668,0.0103,0.819,0.9243,0.0,,0.4183,0.07289,0.1378
stark-v1,4,minibatch,8,True,7.61886,0.0816,0.0573,0.558,0.0,,0.4086,0.07461,0.1315
stark-v1,5,e-means,12,False,6.89827,0.0805,0.0651,0.7139,0.0,0.0,0.477,0.1028,0.1714
stark-v1,6,e-means-1epoch,12,False,6.93931,0.125,0.0171,0.6619,0.0,0.0,0.4662,0.1001,0.1665
stark-v1,7,kmeans-n1,12,False,6.82258,0.0514,0.124,0.8011,0.0,,0.4881,0.1102,0.1755
stark-v1,8,kmeans-n10,12,False,6.78191,0.0188,1.14,0.8972,0.0,,0.498,0.118,0.1777
stark-v1,9,minibatch,12,False,6.95971,0.0826,0.0719,0.5999,0.0,,0.4585,0.1029,0.1623
stark-v1,10,e-means,16,False,6.45983,0.0699,0.0738,0.7094,0.0,0.0,0.514,0.1325,0.1971
stark-v1,11,e-means-1epoch,16,False,6.50489,0.0918,0.0186,0.6479,0.0,0.0,0.5091,0.1318,0.1953
stark-v1,12,kmeans-n1,16,False,6.47641,0.0411,0.197,0.6764,0.0,,0.5141,0.1376,0.1991
stark-v1,13,kmeans-n10,16,False,6.40075,0.0205,1.51,0.7957,0.0,,0.5311,0.1504,0.2093
stark-v1,14,minibatch,16,False,6.56224,0.0808,0.0681,0.5729,0.0,,0.4897,0.1279,0.1877
wdc-round1,0,e-means,8,False,2.50908,0.265,0.0243,0.5843,0.0,0.4,,,
wdc-round1,1,e-means-1epoch,8,False,2.50272,0.245,0.00739,0.6219,0.2,0.4,,,
wdc-round1,2,kmeans-n1,8,False,2.42661,0.0242,0.0146,0.737,0.0,,,,
wdc-round1,3,kmeans-n10,8,False,2.24353,0.0145,0.121,0.7656,0.0,,,,
wdc-round1,4,minibatch,8,False,2.37987,0.126,0.0205,0.6774,0.0,,,,
wdc-round1,5,e-means,12,False,1.86726,0.139,0.0189,0.6596,0.0,0.0,,,
wdc-round1,6,e-means-1epoch,12,False,1.92869,0.178,0.0087,0.6034,0.0,0.6,,,
wdc-round1,7,kmeans-n1,12,False,1.75109,0.0451,0.0177,0.746,0.0,,,,
wdc-round1,8,kmeans-n10,12,False,1.65825,0.0162,0.154,0.9077,0.0,,,,
wdc-round1,9,minibatch,12,False,1.83037,0.178,0.0208,0.6789,0.0,,,,
wdc-round1,10,e-means,16,True,1.54217,0.12,0.0207,0.6844,0.0,0.4,,,
wdc-round1,11,e-means-1epoch,16,True,1.52452,0.035,0.00888,0.7002,0.0,0.2,,,
wdc-round1,12,kmeans-n1,16,True,1.38712,0.0701,0.0215,0.7387,0.0,,,,
wdc-round1,13,kmeans-n10,16,True,1.30666,0.0148,0.195,0.8538,0.0,,,,
wdc-round1,14,minibatch,16,True,1.38744,0.0759,0.0225,0.7405,0.0,,,,

